Study of Star-formation in Dual Nuclei Galaxies using UVIT observations

We have used the Ultraviolet Imaging Telescope (UVIT) aboard AstroSat to study star formation in a sample of nine dual nuclei galaxies with separations ~11 kpc, which is an expected outcome of galaxy mergers. To minimize the contribution of active galactic nuclei (AGN) emission, we have used mid-IR color cut-offs and masked the AGN-dominated nuclei. The UV continuum slope ($\beta$) is used to calculate the internal extinction (A$_V$) which ranges from 0.53 to 4.04 in the FUV band and 0.44 to 3.10 in the NUV band for the sample. We have detected $1-20$ star-forming clumps (SFCs) in our sample galaxies. The extinction-corrected total FUV star-formation rate (SFR) ranges from $\sim$0.35 to $\sim$32 M$_\odot$ yr$^{-1}$. Our analyses of A$_V$, specific SFR (sSFR) show that dual nuclei sources are associated with dusty, star-forming galaxies. The FUV$-$NUV color maps show redder color in the nuclear and disk regions while bluer color is observed in the outskirts of most galaxies which can be due to embedded dust or different stellar populations. We have found some signatures of possible stellar/AGN feedback like a ring of star formation, a redder ring around blue nuclei, etc. However, further observations are required to confirm this.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
